Gas clumping in the outskirts of the Virgo cluster

Observations of the ICM in the outskirts of the Virgo cluster with Suzaku have found the gas mass fraction in the northern direction to be significantly above the expected level, indicating that there may be a very high level of gas clumping on small scales in this direction. Here, we explore the XMM-Newton data in the outskirts of Virgo, dividing it into a Voronoi tessellation to separate the bulk ICM component from the clumped ICM component. As the nearest galaxy cluster, Virgo's large angular extent allows the spatial scale of the tessellation to be much smaller than has been achieved using the same technique on intermediate redshift clusters, allowing us to probe gas clumping on the scales down to 5$\times$5 kpc. We find that the level of gas clumping in the outskirts to the north is relatively mild, ($\sqrt{C} < 1.1$), suggesting that our point-source detection procedure may have excluded a significant fraction of clumps. While correcting for clumping brings the gas mass fraction at $r_{200}$ into agreement with the universal gas mass fraction, the values outside $r_{200}$ remain significantly above it. This may suggest that non-thermal pressure support in the outskirts to the north is significant, and we find that a non-thermal pressure support at the level of 20 per cent of the total pressure outside $r_{200}$ can explain the high gas mass fraction to the north, which is in agreement with the range expected from simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
